PrivFedTalk: Privacy-Aware Federated Diffusion with Identity-Stable Adapters for Personalized Talking-Head Generation

Talking-head generation has advanced rapidly with diffusion-based generative models, but training usually depends on centralized face-video and speech datasets, raising major privacy concerns. The problem is more acute for personalized talking-head generation, where identity-specific data are highly sensitive and often cannot be pooled across users or devices. PrivFedTalk is presented as a privacy-aware federated framework for personalized talking-head generation that combines conditional latent diffusion with parameter-efficient identity adaptation. A shared diffusion backbone is trained across clients, while each client learns lightweight LoRA identity adapters from local private audio-visual data, avoiding raw data sharing and reducing communication cost. To address heterogeneous client distributions, Identity-Stable Federated Aggregation (ISFA) weights client updates using privacy-safe scalar reliability signals computed from on-device identity consistency and temporal stability estimates. Temporal-Denoising Consistency (TDC) regularization is introduced to reduce inter-frame drift, flicker, and identity drift during federated denoising. To limit update-side privacy risk, secure aggregation and client-level differential privacy are applied to adapter updates. The implementation supports both low-memory GPU execution and multi-GPU client-parallel training on heterogeneous shared hardware. Comparative experiments on the present setup across multiple training and aggregation conditions with PrivFedTalk, FedAvg, and FedProx show stable federated optimization and successful end-to-end training and evaluation under constrained resources. The results support the feasibility of privacy-aware personalized talking-head training in federated environments, while suggesting that stronger component-wise, privacy-utility, and qualitative claims need further standardized evaluation.

==> val_metrics_all_rounds.csv <==
round,val_loss,val_identity,val_temporal
1,1.2722065597772598,0.7302372679114342,0.949922114610672
2,1.2755669951438904,0.7286408841609955,0.9493186995387077
3,1.2599650025367737,0.7299119830131531,0.9539809450507164
4,1.2667346149682999,0.7299706414341927,0.9541753455996513
5,1.2393404841423035,0.733342669904232,0.9698279723525047
6,1.2662359923124313,0.730621337890625,0.9544638022780418
7,1.26786707341671,0.7282764688134193,0.9532543569803238
8,1.263104721903801,0.7314376085996628,0.9576904028654099
9,1.2814019620418549,0.7271306365728378,0.9426326677203178
10,1.2534433007240295,0.7319196462631226,0.9611304253339767
11,1.260857492685318,0.7302933633327484,0.9570953324437141
12,1.2555521428585052,0.7317550033330917,0.9598312675952911
13,1.2690879702568054,0.7279786020517349,0.9511689990758896
14,1.2533222138881683,0.7326758503913879,0.9643569067120552
15,1.2882189005613327,0.7261675521731377,0.9388971626758575
16,1.2740460336208344,0.7300479039549828,0.9530084729194641
17,1.2663278728723526,0.7290670350193977,0.9527706727385521
18,1.2687135189771652,0.7307564094662666,0.956095740199089
19,1.2700540274381638,0.7307940274477005,0.9533398151397705
20,1.258096843957901,0.7316410318017006,0.9590961411595345
21,1.2606723606586456,0.7322271466255188,0.9614492058753967
22,1.2481150031089783,0.7324357554316521,0.9658554941415787
23,1.2578154653310776,0.7299084365367889,0.9584619030356407
24,1.2875927537679672,0.7274291589856148,0.9390738233923912
25,1.2756095677614212,0.7286761328577995,0.9468286633491516
26,1.2624382227659225,0.7318631112575531,0.9578460603952408
27,1.259795993566513,0.7303270325064659,0.9581749141216278
28,1.2965585440397263,0.7242260053753853,0.9299808591604233
29,1.257303774356842,0.7321430742740631,0.9598207995295525
30,1.2581884413957596,0.7314341440796852,0.9593553245067596
31,1.2913194000720978,0.7266230136156082,0.9369882866740227
32,1.2444898635149002,0.7331521958112717,0.9668017849326134
33,1.2598908990621567,0.7307871282100677,0.9594784900546074
34,1.2432272285223007,0.7330189570784569,0.9678822532296181
35,1.279510647058487,0.7277518287301064,0.9444767832756042
36,1.2725106626749039,0.7297805324196815,0.9486054703593254
37,1.2641334682703018,0.7306446433067322,0.9553397744894028
38,1.2511108070611954,0.732662595808506,0.9630749151110649
39,1.2645766288042068,0.7289659306406975,0.9548016712069511
40,1.262494996190071,0.7307572886347771,0.9559821337461472
41,1.2773349732160568,0.7278140783309937,0.9481204226613045
42,1.291976124048233,0.7270213738083839,0.938560850918293
43,1.2779039293527603,0.7279433757066727,0.9456233754754066
44,1.2871032059192657,0.7275578454136848,0.9418158680200577
45,1.2758653163909912,0.7289942800998688,0.9490182548761368
46,1.2645683586597443,0.7307158559560776,0.9528839141130447
47,1.263843983411789,0.7305663228034973,0.9567730650305748
48,1.2660199850797653,0.730821505188942,0.9560505300760269
49,1.2651292234659195,0.7300748154520988,0.9527394846081734
50,1.2702867686748505,0.7294780910015106,0.9500524774193764
51,1.2807918339967728,0.726056769490242,0.943235494196415
52,1.2715012282133102,0.7298750951886177,0.9513334110379219
53,1.2460556477308273,0.7329839766025543,0.9666661694645882
54,1.2570991963148117,0.7317404523491859,0.9597543776035309
55,1.2611207067966461,0.7300610095262527,0.9555056989192963
56,1.2649403512477875,0.730376847088337,0.9549743607640266
57,1.275762602686882,0.7288097813725471,0.9497477859258652
58,1.2530346810817719,0.7322068065404892,0.9627762511372566
59,1.2671351581811905,0.7305095940828323,0.9538580924272537
60,1.272202953696251,0.729862667620182,0.9517059698700905
61,1.258041888475418,0.7317581921815872,0.9609427079558372
62,1.2616223841905594,0.7309796512126923,0.9554830119013786
63,1.271172285079956,0.7306258082389832,0.9532128423452377
64,1.2842191606760025,0.7244416251778603,0.9387551993131638
65,1.2587628364562988,0.732261173427105,0.9622648656368256
66,1.273575708270073,0.7306129187345505,0.951180137693882
67,1.2585948407649994,0.7312172278761864,0.9585424214601517
68,1.2674321383237839,0.7301527783274651,0.9542962536215782
69,1.265956625342369,0.7311903461813927,0.9543283432722092
70,1.2537597864866257,0.7326226010918617,0.9641688093543053
71,1.2577081620693207,0.7297771126031876,0.9533436074852943
72,1.262042984366417,0.7314508482813835,0.9577305540442467
73,1.287270724773407,0.726420134305954,0.9367137253284454
74,1.2818040549755096,0.7282030656933784,0.9443676397204399
75,1.2497147619724274,0.7329881712794304,0.9656795263290405
76,1.2643080353736877,0.7298875600099564,0.954264871776104
77,1.2918428480625153,0.7265834286808968,0.9397637993097305
78,1.2580478638410568,0.7322326302528381,0.9621136412024498
79,1.2567308098077774,0.7318296134471893,0.9605725407600403
80,1.2622384577989578,0.7295054346323013,0.9568225368857384
81,1.2577671855688095,0.7310921028256416,0.9583147615194321
82,1.2447585612535477,0.7321391999721527,0.9659155532717705
83,1.2728444039821625,0.7287229001522064,0.9480069503188133
84,1.2812052965164185,0.7272205725312233,0.9428493157029152
85,1.271396279335022,0.7279279083013535,0.9482854679226875
86,1.299273893237114,0.7227152734994888,0.9282171055674553
87,1.262705609202385,0.7301882356405258,0.9547205120325089
88,1.2706140875816345,0.7283599823713303,0.9504725188016891
89,1.2691137492656708,0.7302290126681328,0.9535700753331184
90,1.2488386034965515,0.7321728691458702,0.9633348360657692
91,1.2557266354560852,0.7301169484853745,0.9550809636712074
92,1.2535134553909302,0.7317104339599609,0.962898001074791
93,1.280119150876999,0.7299571484327316,0.9499369859695435
94,1.2504130899906158,0.7323599681258202,0.9609932526946068
95,1.2702179849147797,0.7303275540471077,0.9533013924956322
96,1.2782042771577835,0.7271667048335075,0.9475556537508965
97,1.2377514839172363,0.7338880896568298,0.9698387384414673
98,1.2658738046884537,0.7316469624638557,0.9579152464866638
99,1.2613824009895325,0.7310303822159767,0.953393280506134
100,1.2631831020116806,0.7313510105013847,0.9562603384256363

